Satisficing Mentalizing: Bayesian Models of Theory of Mind Reasoning in Scenarios with Different Uncertainties

The ability to interpret the mental state of another agent based on its behavior, also called Theory of Mind (ToM), is crucial for humans in any kind of social interaction. Artificial systems, such as intelligent assistants, would also greatly benefit from such mentalizing capabilities. However, humans and systems alike are bound by limitations in their available computational resources. This raises the need for satisficing mentalizing, reconciling accuracy and efficiency in mental state inference that is good enough for a given situation. In this paper, we present different Bayesian models of ToM reasoning and evaluate them based on actual human behavior data that were generated under different kinds of uncertainties. We propose a Switching approach that combines specialized models, embodying simplifying presumptions, in order to achieve a more statisficing mentalizing compared to a Full Bayesian ToM model.

==> data/accuracyKL_T20_M2V1.csv <==
Model	overall	overallstd	twg	twgstd	tw	twstd	tg	tgstd
Full BToM Model	25.704876410306625	12.718264195293509	19.980317820559993	8.36638436788335	34.101983099988104	13.906378173692824	22.268743138961803	9.719021133593753
TWG Model	27.53635671829857	28.36527100290912	11.75796372100274	11.442985568385563	52.817516966456616	30.20296120346866	15.318513110047162	15.531007052446657
TW Model	27.119805613033385	12.494457072781431	21.6264213794985	8.717090512383372	34.62788082609566	13.273780996020491	24.529488639355332	10.738806200995246
TG Model	27.253918224887503	29.003644643733313	10.535620605641052	8.60387528508914	55.54756142134576	30.3080698680237	12.371331054186616	10.86348965440369
Switching Model	19.460929260226195	15.781229782756036	10.70259991065627	8.230458898164919	32.878860437192245	15.847269844260289	13.470012625002607	10.652378233344278


==> data/avg_switchesKL_T20.csv <==
Maze;C2V2;C2V1;C1V2;C1V1;C3V2;C3V1
1;1.4761904761904763;1.75;0.13636363636363635;0.08695652173913043;0.7222222222222222;2.5
2;2.761904761904762;1.7222222222222223;0.0;0.16666666666666666;0.9047619047619048;0.35714285714285715
3;2.65;3.1666666666666665;0.17391304347826086;1.1333333333333333;2.8181818181818183;2.9375
4;3.7777777777777777;2.6923076923076925;0.2;0.0;1.8214285714285714;2.16
5;2.12;1.9333333333333333;0.05263157894736842;0.23529411764705882;0.23809523809523808;0.75
6;2.090909090909091;2.75;0.4090909090909091;1.0;1.3571428571428572;2.5714285714285716


==> data/completions_table.csv <==
Maze	C1V1	C1V2	C2V1	C2V2	C3V1	C3V2
1	23	22	16	21	14	18
2	18	22	18	21	14	21
3	15	23	18	20	16	22
4	12	20	13	18	25	28
5	17	19	15	25	16	21
6	17	22	20	22	7	28

==> data/entropyP29_631_KL_20.csv <==
Step;TWG;TW;TG;Full BToM;Switching
0;0.46209812037329684;1.5214493971559457;0.46209812037329684;1.7524984573425941;0.46209812037329684
1;0.46209812037329684;1.5214493971559462;0.4006433633167457;1.749778351726633;0.46209812037329684
2;0.46209812037329684;1.5214493971559453;0.4006433633167457;1.749778351726632;0.46209812037329684
3;0.46209812037329684;1.5214493971559457;0.4006433633167457;1.7497783517266325;0.46209812037329684
4;0.46209812037329684;1.5214493971559462;0.4006433633167457;1.749778351726633;0.46209812037329684
5;0.46209812037329684;1.5214493971559453;0.4006433633167457;1.749778351726632;0.46209812037329684
6;0.46209812037329684;1.5214493971559457;0.4006433633167457;1.7497783517266325;0.46209812037329684
7;0.2930221218666459;1.5214493971559462;0.3133077416520547;1.7508171664997187;0.2930221218666459
8;0.28489133847005416;1.5214493971559453;0.2366649167487999;1.7516151257285786;0.28489133847005416
9;0.11415522239056108;1.5214493971559457;0.12017575713213181;1.7519520170634424;0.11415522239056108
10;0.06497029088654635;1.5214493971559462;0.10635001022634427;1.7393794900444501;0.06497029088654635
11;0.0406412468330549;1.5214493971559453;0.10214909622757466;1.7295071675746112;0.0406412468330549
12;0.003787782335209688;1.5214493971559457;0.06683892280052701;1.7288970468262395;0.003787782335209688
13;0.0006458375364429671;1.5214493971559462;0.04285008746870267;1.7050254758548233;0.0006458375364429671
14;0.00043795522058996775;1.5214493971559453;0.04519153904018533;1.661370554296451;0.00043795522058996775
15;0.0004142420616770997;1.5214493971559457;0.011516466700022926;1.6613705542964512;0.0004142420616770997
16;0.00041163226409502075;1.5214493971559462;0.009943036754961216;1.6474040184827687;0.00041163226409502075
17;0.0004114894460817422;1.5214493971559453;0.009943036754961216;1.6385650422544809;0.0004114894460817422
18;0.00041151108098169296;1.5214493971559457;0.00121197020135153;1.61529707655063;0.00041151108098169296
19;0.00041218212478226376;1.5214493971559462;7.937321386613812e-05;1.5936467945737383;0.00041218212478226376
20;0.00043190546238381565;1.5214493971559453;4.965169280981397e-06;1.5762974921870743;0.00043190546238381565
21;0.0009674222651477149;1.5214493971559457;4.181021623879968e-07;1.5625783492055527;4.181021623879968e-07
22;0.0004746027457086407;1.5214493971559462;3.03788985842799e-07;1.562578349205553;3.03788985842799e-07
23;0.0004183694014218389;1.5214493971559453;2.9204271382924426e-07;1.5625783492055525;2.9204271382924426e-07
24;0.00041221774913544626;1.5214493971559457;2.908516609109162e-07;1.5625783492055527;2.908516609109162e-07
25;0.0004115309272070159;1.5214493971559462;2.907263603547385e-07;1.5625783492055534;2.907263603547385e-07
26;0.00041151227215213324;1.5214493971559453;2.9072310881185784e-07;1.562578349205552;2.9072310881185784e-07
27;0.00041151227215213324;1.5214493971559457;2.9072310881185784e-07;1.5625783492055525;2.9072310881185784e-07
28;0.0004115122721520593;1.5214493971559462;2.9072310881185784e-07;1.562578349205553;2.9072310881185784e-07
29;0.0004115122721520962;1.5214493971559453;2.9072310881185784e-07;1.5625783492055525;2.9072310881185784e-07
30;0.000411722415077965;1.5214493971559457;2.9076059803938035e-07;1.5625783492055527;2.9076059803938035e-07
31;0.0004117224150779279;1.5214493971559462;2.9076059803938035e-07;1.562578349205553;2.9076059803938035e-07
32;0.0004136359528789564;1.5214493971559453;2.9111953278458547e-07;1.5625783492055525;2.9111953278458547e-07
33;0.0004463873273088195;1.5214493971559457;2.475295907210074e-08;1.550742498073274;2.475295907210074e-08
34;0.0009468619069968662;1.5214493971559462;1.0737475525658286e-09;1.5350776615193018;1.0737475525658286e-09
35;0.007819167087590803;1.5214493971559453;1.9773415463066368e-10;1.527595248135068;1.9773415463066368e-10
36;0.08183323588610732;1.5214493971559457;3.119073071462116e-09;1.5303663711975197;3.119073071462116e-09
37;0.24924414396631048;1.521449397155946;4.456616431868953e-09;1.5316790287953024;4.456616431868953e-09
38;0.12368051185327901;1.5214493971559453;4.472722184235303e-09;1.5316790287953015;4.472722184235303e-09
39;0.013241800013092707;1.5214493971559457;3.887646892629943e-10;1.5296440443607346;3.887646892629943e-10
40;0.001322410942118074;1.5214493971559462;4.616488945294903e-11;1.5289178688297442;4.616488945294903e-11
41;0.00043341009339060754;1.5214493971559453;2.703568132385345e-11;1.5289178688297433;2.703568132385345e-11
42;0.00037421810019555563;1.5214493971559457;2.598009695428868e-11;1.5289178688297438;2.598009695428868e-11
43;0.00037052833082106674;1.5214493971559462;2.592241721986893e-11;1.5289178688297442;2.592241721986893e-11
44;0.0003704214101778755;1.5214493971559453;2.5920882524113858e-11;1.5289178688297433;2.5920882524113858e-11
45;0.0003703014057776245;1.5214493971559457;2.5919219594009947e-11;1.5289178688297438;2.5919219594009947e-11
46;0.0003702942816183813;1.5214493971559462;2.5919129754828595e-11;1.5289178688297442;2.5919129754828595e-11
47;0.00037029405493285835;1.5214493971559453;2.5919127080777127e-11;1.5289178688297433;2.5919127080777127e-11
48;0.0003702940480085904;1.5214493971559457;2.5919127003342914e-11;1.5289178688297438;2.5919127003342914e-11
49;0.00037029404780043474;1.5214493971559462;2.5919127001114144e-11;1.5289178688297442;2.5919127001114144e-11
50;0.00037029404779443;1.5214493971559453;2.5919127001051908e-11;1.5289178688297433;2.5919127001051908e-11
51;0.00037021817321722226;1.0593512767826485;2.1245417740489937e-11;1.0667262202014043;2.1245417740489937e-11
52;0.0003701291444358488;0.9921591613064966;1.5887192036368153e-11;0.9985290569301121;1.5887192036368153e-11
53;0.00521958062953549;0.9696144079744421;8.751407883150558e-13;0.9768103214940164;8.751407883150558e-13
54;0.05850304603774009;0.9642884875533516;4.7770848919230065e-14;0.9746468016104638;4.7770848919230065e-14
55;0.23047778656761833;0.963537746107893;2.591002462452686e-15;0.9805689330076124;2.591002462452686e-15
56;0.06909484073164734;0.9634645686800013;1.3570059692429247e-16;0.9914129815238187;1.3570059692429247e-16
57;0.006377534971821252;0.9634578914323054;7.27328131563188e-18;1.0085954598180022;7.27328131563188e-18
58;0.00045703320526847667;0.9634573068815682;3.878625582391296e-19;1.0343072998593297;3.878625582391296e-19
59;2.9665304992223647e-05;0.9634572571462748;2.0592417516143028e-20;1.0700629941557123;2.0592417516143028e-20
60;1.8208948536180025e-06;0.9634572530018867;1.089057036989004e-21;1.088028518286437;1.089057036989004e-21
61;1.0778066436216011e-07;0.9634572526619832;5.739841457319235e-23;1.0880285082112044;5.739841457319235e-23
62;6.218618384468243e-09;0.9634572526344528;3.0158950801793097e-24;1.0880285073805598;3.0158950801793097e-24
63;3.5205219745044837e-10;0.9634572526322455;1.5802870403845253e-25;1.088028507313002;1.5802870403845253e-25
64;1.9641087525067816e-11;0.9634572526320698;8.259915294070355e-27;1.088028507307567;8.259915294070355e-27
65;1.0832847549597444e-12;0.9634572526320561;4.307599453736492e-28;1.0880285073071339;4.307599453736492e-28
66;5.935461044442676e-14;0.9634572526320548;2.241827125408944e-29;1.0880285073070997;2.241827125408944e-29
67;3.393518311700668e-15;0.5972531564093516;1.1645374224533849e-30;0.7049015338706931;1.1645374224533849e-30
68;5.2917561947339e-15;0.5355280753518009;1.164585336713295e-30;0.6890358934682917;1.164585336713295e-30
69;5.9711405632381085e-15;0.5374144249597747;2.1521542655079518e-30;0.6910106156828423;2.1521542655079518e-30
70;3.6814628121043735e-16;0.5891238907714321;1.1164217308215512e-31;0.7210448947203297;1.1164217308215512e-31
71;4.8966536075759175e-17;0.5757045703405067;5.7826737450208415e-33;0.6464599483839125;5.7826737450208415e-33


==> data/entropyP48_321_KL_20.csv <==
Step;TWG;TW;TG;Full BToM;Switching
0;0.46209812037329684;1.5214493971559457;0.46209812037329684;1.7524984573425941;0.46209812037329684
1;0.46209812037329684;1.5214493971559462;0.46209812037329684;1.7524984573425948;0.46209812037329684
2;0.1763535981784111;1.5214493971559453;0.29467071722212923;1.7380315684954264;0.1763535981784111
3;0.017232314880729464;1.5214493971559457;0.2368195348791615;1.7014402334288883;0.017232314880729464
4;0.0012336641442665965;1.5214493971559462;0.23146037797784824;1.6569989484777692;0.0012336641442665965
5;7.987334494355892e-05;1.5214493971559453;0.2310756849495499;1.6163173151431647;7.987334494355892e-05
6;4.894432776701033e-06;1.5214493971559457;0.23105069166520764;1.584502034060197;4.894432776701033e-06
7;2.8936960228300847e-07;1.5214493971559462;0.23104956303829582;1.5559049705335368;2.8936960228300847e-07
8;1.6681632876788753e-08;1.5214493971559453;0.23104954098351813;1.535473737110227;1.6681632876788753e-08
9;9.437836111146147e-10;1.5214493971559457;0.23104954098351815;1.5263470540911614;9.437836111146147e-10
10;5.262681161209651e-11;1.5214493971559462;0.23104954098351815;1.5231029668955705;5.262681161209651e-11
11;1.9806529183395238e-11;1.5214493971559453;0.23104954098351815;1.5223838865833805;1.9806529183395238e-11
12;1.8892371679353253e-11;1.5214493971559453;0.2310495163121371;1.5223838865833808;1.8892371679353253e-11
13;1.884242706178742e-11;1.5214493971559462;0.23104951489472725;1.5223838865833812;1.884242706178742e-11
14;1.8841093788441047e-11;1.5214493971559453;0.2310495148556064;1.5223838865833805;1.8841093788441047e-11
15;1.8841093788441047e-11;1.5214493971559453;0.2310495148556064;1.5223838865833808;1.8841093788441047e-11
16;1.8841093788441047e-11;1.5214493971559462;0.2310495148556064;1.5223838865833814;1.8841093788441047e-11
17;1.8841093788441047e-11;1.5214493971559453;0.2310495148556064;1.5223838865833805;1.8841093788441047e-11
18;1.8841093788441047e-11;1.5214493971559453;0.2310495148556064;1.5223838865833808;1.8841093788441047e-11
19;1.0362889770474397e-12;1.521449397155946;0.23104908690847803;1.521994967493285;1.0362889770474397e-12
20;5.648265235464431e-14;1.5214493971559453;0.2310490617204398;1.5217666587073964;5.648265235464431e-14
21;3.0485664422681092e-15;1.5214493971559453;0.06362165719934057;1.5217666587073966;3.0485664422681092e-15
22;1.602181270353295e-16;1.5214493971559462;0.005770474702104688;1.5217666587073968;1.602181270353295e-16
23;8.580405500399012e-18;1.5214493971559453;0.0004113177917288572;1.5217666587073964;8.580405500399012e-18
24;4.572454394144925e-19;1.5214493971559457;2.6624762930260062e-05;1.5217666587073966;4.572454394144925e-19
25;2.4261121095252615e-20;1.5214493971559462;1.6314785607780924e-06;1.5217666587073972;2.4261121095252615e-20
26;1.2823820610812972e-21;1.5214493971559453;9.645653703030131e-08;1.5217666587073964;1.2823820610812972e-21
27;6.755477997433014e-23;1.5214493971559457;5.56054434151033e-09;1.5217666587073966;6.755477997433014e-23
28;3.548001573092805e-24;1.0593512767826485;3.1459451262244805e-10;0.864516722539635;3.548001573092805e-24
29;6.755477997433014e-23;0.9852685165848901;5.560544341510332e-09;0.9369423697617467;6.755477997433014e-23
30;1.2823820610812978e-21;0.9653836930193022;9.645653703030136e-08;0.8583790259196354;1.2823820610812978e-21
31;2.4261121095252618e-20;0.9635943692781156;1.6314785607780928e-06;0.8480047859110441;2.4261121095252618e-20
32;4.572454394144926e-19;0.9634661275879766;2.6624762930297085e-05;0.8471822302329808;4.572454394144926e-19
33;8.580405500399012e-18;0.9634577964583487;0.0004113177917288576;0.8471261759708231;8.580405500399012e-18
34;1.6021812703532958e-16;0.9634572847842341;0.005770474702104654;0.8471226338938304;0.005770474702104654
35;3.0855738764222818e-15;0.9634572544855696;0.06362165719934058;0.8471224201411626;0.06362165719934058
36;5.6445644920490145e-14;0.9634572527369197;0.23104906172043982;0.8471224076368625;0.23104906172043982
37;1.03628897704744e-12;0.9634572526379023;0.06362165993920374;0.8471224069215975;0.06362165993920374
38;1.8841130795875212e-11;0.9634572526323771;0.005770477750504156;0.8471224068813706;0.005770477750504156
39;3.3880034113959967e-10;0.9634572526320725;0.00041132085825345985;0.8471224068791381;0.00041132085825345985
40;6.008930421832254e-09;0.9634572526320557;2.6627830455323118e-05;0.8471224068790155;2.6627830455323118e-05
41;1.0470336964296246e-07;0.9634572526320548;1.6345461403666563e-06;0.8471224068790089;1.6345461403666563e-06
42;1.7818707591113678e-06;0.9634572526320548;9.95241195649767e-08;0.8471224068790085;9.95241195649767e-08
43;2.933914707873069e-05;0.9634572526320548;8.62812702911016e-09;0.8471224068790085;8.62812702911016e-09
44;0.0004596774142044227;0.9634572526320548;3.3821772454295487e-09;0.8471224068790085;3.3821772454295487e-09
45;0.006615596952029301;0.9634572526320548;3.0851249914585385e-09;0.8471224068790085;3.0851249914585385e-09
46;0.07733718084696638;0.9634572526320548;3.0685496928322927e-09;0.8471224068790085;3.0685496928322927e-09
47;0.34938986757188845;0.9634572526320548;3.067635535328855e-09;0.8471224068790085;3.067635535328855e-09
48;0.2822387931350724;0.9634572526320548;3.0675878807728735e-09;0.8473507156648962;3.0675878807728735e-09
49;0.23624527582169494;0.9634572526320548;3.06758300327372e-09;0.8473507156648963;3.06758300327372e-09
50;0.23162124509555027;0.9634572526320548;3.0675827477620826e-09;0.8473507156648962;3.0675827477620826e-09
51;0.23127883314422634;0.9634572526320548;3.0675827340429146e-09;0.8473507156648962;3.0675827340429146e-09
52;0.23125622248837321;0.9634572526320548;3.06758273331019e-09;0.8473507156648962;3.06758273331019e-09
53;0.231254819893939;0.9634572526320548;3.0675827332712365e-09;0.8473507156648962;3.0675827332712365e-09
54;0.23125473627831541;0.9634572526320548;3.0675827332691735e-09;0.847350715664896;3.0675827332691735e-09
55;0.23125473142904682;0.9634572526320548;3.0674569576492906e-09;0.8474392244749901;3.0674569576492906e-09
56;0.2312547311534475;0.9634572526320548;3.0674569946567192e-09;0.8474392244749901;3.0674569946567192e-09
57;0.23393761364148172;0.9634572526320548;3.0700749743969533e-09;0.8474392244749901;0.9634572526320548
58;0.2635342039173841;0.9634572526320548;3.1173563875134292e-09;0.8474392244749901;0.9634572526320548
59;0.366204096233587;0.9634572526320548;3.960543913246862e-09;0.8474392244749901;0.9634572526320548
60;0.1221979869625377;0.5972531564093516;1.8757576541105275e-08;0.4645699501103098;0.5972531564093516
61;0.011514516282694592;0.3532470471475599;2.730041438752824e-07;0.34160897741460156;0.3532470471475599
62;0.0008225391609410765;0.24256357646924487;4.516809253975142e-06;0.24296394833083643;0.24256357646924487
63;5.324921121433446e-05;0.23187159934758408;7.242352420163647e-05;0.23251454289413398;0.23187159934758408
64;9.641668629755806e-05;0.2325148042696471;4.00733301797948e-05;0.23315740747068728;0.2325148042696471
65;0.0014657440830086628;0.25088511342555503;2.4747110923262913e-06;0.25090499528987315;0.25088511342555503
66;0.019836053239089085;0.4141455538429491;1.4985404744756334e-07;0.3900619860021144;0.4141455538429491
67;0.18309649365909278;0.5844473133792839;1.1556873468530263e-08;0.4255778818828873;0.5844473133792839
68;0.3533982532055037;0.48209448193105303;3.5487987090006184e-09;0.2892982244875545;0.48209448193105303
69;0.2510454217604918;0.4637548117258981;3.0942060293980637e-09;0.26983828759278394;0.4637548117258981
70;0.23270575155556225;0.46221303728273416;3.068790359609602e-09;0.268287924207354;0.46221303728273416
71;0.23116397709698766;0.4621054544432015;3.067386438825229e-09;0.2681822641749326;0.4621054544432015
72;0.23116397709698763;0.4621054544432015;2.9576174784041683e-08;0.2676702221906004;0.4621054544432015
73;0.2310623726075153;0.4620989361126974;5.455293710752433e-08;0.2676320657595617;0.4620989361126974
74;0.23104987592605394;0.4620981686015657;5.455292930574336e-08;0.2676319681392402;0.4620981686015657
75;0.23104951481003697;0.46209814709259867;5.4552929071725955e-08;0.26763196545841533;0.46209814709259867
76;0.23104908690595036;0.46209812190694954;5.4552928848188825e-08;0.26763196234482073;0.46209812190694954
77;0.23104906172030104;0.46209812045977844;5.455292887319701e-08;0.26763196216892593;0.46209812045977844
78;0.23104906027313;0.46209812037810666;5.4552928872556296e-08;0.26763196215912916;0.46209812037810666
79;0.2310490601914582;0.46209812037356146;5.4552928872522236e-08;0.2676319621585897;0.46209812037356146
80;0.23104906018691299;0.46209812037331127;5.455292887252043e-08;0.2676319621585602;0.46209812037331127
81;0.23104906018666282;0.46209812037329767;5.4552928872520336e-08;0.26763196215855867;0.46209812037329767
82;0.2310490601866492;0.46209812037329695;5.455292887252033e-08;0.26763196215855856;0.46209812037329695
83;0.23104906018664848;0.46209812037329684;5.455292887252033e-08;0.26763196215855856;0.46209812037329684
84;0.23104906018664842;0.46209812037329684;5.4552928835512905e-08;0.2676319621585585;0.46209812037329684
85;0.23104906018664842;0.46209812037329684;5.4552928872520336e-08;0.26763196215855856;0.46209812037329684
86;0.06362165703548077;0.46209812037329684;9.280208554354987e-07;0.26763196215855856;0.46209812037329684
87;0.005770474692513028;0.46209812037329684;1.5271328380083765e-05;0.2676319621585585;0.46209812037329684
88;0.0004113177911998084;0.46209812037329684;0.00023906184438321978;0.2676319621585585;0.46209812037329684
89;2.6624762901433993e-05;0.46209812037329684;0.003438711225690024;0.2676319621585585;0.46209812037329684
90;1.6314785592220082e-06;0.46209812037329684;0.04086898083623379;0.2676319621585585;0.46209812037329684
91;9.645653694847562e-08;0.23104906018664842;0.21664923866289432;0.05912456079616086;0.23104906018664842
92;1.631478559185001e-06;0.06362165703548078;0.040868980836233755;0.005366829818717648;0.06362165703548078
93;2.6624762901433983e-05;0.005770474692513026;0.003438711225690024;0.00046520690482061206;0.005770474692513026
94;0.00041131779119977135;0.0004113177911998082;0.00023906184438321983;0.00011505308199536769;0.0004113177911998082
95;0.005770474692513028;2.662476290143398e-05;1.5271328380083765e-05;9.235996897705746e-05;2.662476290143398e-05
96;0.06362165703548078;1.631478559222007e-06;9.280208554354988e-07;9.096835171716069e-05;1.631478559222007e-06
97;0.2310490601866484;9.645653694847557e-08;5.4552928835512924e-08;9.088603351299229e-05;9.645653694847557e-08
98;0.0636216570354808;5.560544300120588e-09;3.1317267622257916e-09;9.08812862240932e-05;5.560544300120588e-09
99;0.005770474692513031;3.145945123889092e-10;1.7661580617859817e-10;9.088101756329235e-05;3.145945123889092e-10
100;0.00041131779119980865;1.7542258201616498e-11;9.823587474955123e-12;9.088100257897715e-05;1.7542258201616498e-11
101;2.6624762901434007e-05;9.669595638758971e-13;5.403858935515433e-13;9.088100175288224e-05;9.669595638758971e-13
102;1.631478559222009e-06;5.28020598306123e-14;2.945829580139493e-14;9.088100170776253e-05;5.28020598306123e-14
103;9.645653694847568e-08;2.8574422646006227e-15;1.5884347854814822e-15;9.088100170530999e-05;2.8574422646006227e-15
104;5.56054433712803e-09;1.5012691424920506e-16;8.357206631116172e-17;9.088100170518168e-05;1.5012691424920506e-16
105;3.145945123889097e-10;8.049331170010972e-18;4.476012434112641e-18;9.088100170517479e-05;8.049331170010972e-18
106;1.754225820161653e-11;4.293777870824085e-19;2.3854063286785295e-19;9.088100170517443e-05;4.293777870824085e-19
107;1.7663387252084628e-12;4.195629382206848e-20;2.3293384179733706e-20;9.088100170517441e-05;4.195629382206848e-20
108;9.661778249866021e-14;2.221152179263203e-21;1.2322239960758659e-21;9.08810017051374e-05;2.221152179263203e-21
109;2.8574422646006283e-15;6.358731429961446e-23;3.524829840176048e-23;9.08810017051374e-05;6.358731429961446e-23
110;1.501269142492053e-16;3.341705184606189e-24;1.8513311554266268e-24;9.088100170517441e-05;3.341705184606189e-24
111;8.049331170010988e-18;1.751302152539302e-25;9.697290522641495e-26;9.088100170517441e-05;1.751302152539302e-25
112;4.2937778708240927e-19;9.155181000132459e-27;5.0670021934318274e-27;9.088100170517441e-05;9.155181000132459e-27
113;2.280262532385497e-20;4.775148424868001e-28;2.6417056934137735e-28;9.088100170517441e-05;4.775148424868001e-28
114;1.2062306075884004e-21;2.485470338726738e-29;1.3744713677011042e-29;9.088100170517441e-05;2.485470338726738e-29
115;6.358731429961455e-23;1.2912446784050717e-30;7.138046253019963e-31;9.088100170517441e-05;1.2912446784050717e-30
116;3.341705184606193e-24;6.696592404520184e-32;3.7006740417868996e-32;9.08810017051374e-05;6.696592404520184e-32
117;1.7513021525393046e-25;3.467398520305874e-33;1.9155694618306377e-33;9.088100170517441e-05;3.467398520305874e-33
118;9.15518100013247e-27;1.7927128438867948e-34;9.901063715698888e-35;9.088100170517441e-05;1.7927128438867948e-34


==> data/optimalitiesByCondition.csv <==
condition	optimal	optimal10	optimal20	others
1	0.4217391304347826	0.27391304347826084	0.1391304347826087	0.16521739130434782
2	0.02643171806167401	0.01762114537444934	0.02643171806167401	0.9295154185022027
3	0.06521739130434782	0.12608695652173912	0.12173913043478261	0.6869565217391305


==> data/optimalities_2.csv <==
condition	optimal	optimal10	optimal20	others
1_1	0.2777777777777778	0.3333333333333333	0.16666666666666666	0.2222222222222222
1_2	0.5909090909090909	0.13636363636363635	0.22727272727272727	0.045454545454545456
2_1	0.05555555555555555	0.05555555555555555	0.05555555555555555	0.8333333333333334
2_2	0.0	0.0	0.047619047619047616	0.9523809523809523
3_1	0.07142857142857142	0.35714285714285715	0.35714285714285715	0.21428571428571427
3_2	0.0	0.047619047619047616	0.23809523809523808	0.7142857142857143


==> data/optimality.csv <==
Maze	optV1	optV2	C1V1	C1V2	C2V1	C2V2	C3V1	C3V2
1	50	50	5.22	4	51.5	44.76	78	20.67
2	32	39	15.62	4.2	97.22	108.91	21.88	49.57
3	52	65	18.72	8.03	105.77	90.36	163.46	77.62
4	65	62	2.31	7.58	117.4	153.58	61.42	63.82
5	28	21	9.66	5.51	58.57	98.29	19.2	14.06
6	35	30	24.54	21.52	105.43	144.24	98.78	73.57

==> data/overallAccuracyKL_T20.csv <==
Model	overall	overallstd	twg	twgstd	tw	twstd	tg	tgstd
Full BToM Model	43.69748204978124	41.97745404171891	29.135954033075112	11.037225214873654	48.886759063218065	38.29338325823196	53.13741927496493	58.021817215247715
TWG Model	47.8146434184949	59.75519056772419	13.830499305678615	12.541801833496324	75.39033017495969	56.71409522893834	54.582783645582914	73.36493244719658
TW Model	49.03162588856753	44.5603638744857	32.964040548121005	13.255075697448921	50.879737983115824	39.447405427209716	63.27520494439466	61.27856808012203
TG Model	45.61113572515054	51.66676879834474	22.865723633812312	15.751816637503191	72.05912165886086	47.27125287313896	42.25353561234858	65.58202630179386
Switching Model	34.18539097853264	46.29446081016119	13.082283832050535	10.37598351804799	48.79991634610997	40.96257487755231	40.86459700136233	62.74645750975637


==> data/scoreListP29_631_KL_20.csv <==
Step;TWG;TW;TG;Full BToM;Switching;Switches
1;0.693147;0.693147;0.949702;0.813219;0.693147;21
2;1.410883;1.410883;1.667437;1.530955;1.410883;33
3;2.152618;2.152618;2.409172;2.272690;2.152618;68
4;2.894352;2.894352;3.150907;3.014424;2.894352;nan
5;2.989275;2.989275;3.245829;3.109347;2.989275;nan
6;3.084198;3.084198;3.340752;3.204270;3.084198;nan
7;4.073157;4.073157;4.045984;3.967403;4.073157;nan
8;5.599481;5.048106;5.657358;5.118349;5.599481;nan
9;5.903713;6.037065;5.899925;5.978117;5.903713;nan
10;6.046785;7.026023;6.002535;6.699318;6.046785;nan
11;6.164245;7.754574;6.099654;7.297167;6.164245;nan
12;6.284203;8.494056;6.235775;8.029164;6.284203;nan
13;6.334054;9.187204;6.307122;8.451963;6.334054;nan
14;7.051850;10.509333;7.023716;9.294019;7.051850;nan
15;7.769591;11.831463;7.764769;10.616148;7.769591;nan
16;8.487328;12.914455;8.483270;11.532653;8.487328;nan
17;8.535915;13.089487;8.531857;11.596267;8.535915;nan
18;11.675121;14.475781;9.277392;12.657340;11.675121;nan
19;15.416856;15.922689;10.019489;13.738329;15.416856;nan
20;19.134587;17.326832;10.737243;14.774115;19.134587;nan
21;22.852155;18.730975;11.454979;15.804255;11.454979;nan
22;23.594047;19.730526;12.196714;16.803806;12.196714;nan
23;24.335795;20.730077;12.938448;17.803357;12.938448;nan
24;25.077531;21.729628;13.680183;18.802908;13.680183;nan
25;25.172454;22.095774;13.775106;19.169054;13.775106;nan
26;28.311661;25.355052;16.914312;22.428332;16.914312;nan
27;31.360248;28.403640;19.962900;25.476920;19.962900;nan
28;31.360248;28.403640;19.962900;25.476920;19.962900;nan
29;31.408835;28.452227;20.011487;25.525507;20.011487;nan
30;34.548042;30.339003;23.150693;27.412283;23.150693;nan
31;37.642965;33.433926;26.245616;30.507206;26.245616;nan
32;40.691552;35.262955;29.294204;32.336235;29.294204;nan
33;44.409280;37.227779;30.392816;33.871623;30.392816;nan
34;48.126858;39.192603;30.487739;34.899932;30.487739;nan
35;51.841441;41.157427;30.582662;35.921704;30.582662;nan
36;55.496386;42.683252;34.300398;37.885062;34.300398;nan
37;58.415198;44.045547;35.399010;39.410154;35.399010;nan
38;59.850880;45.341223;38.447597;40.705830;38.447597;nan
39;60.684764;46.703518;39.546210;41.805567;39.546210;nan
40;61.408549;47.802131;40.263946;42.794913;40.263946;nan
41;62.126584;48.791089;40.981682;43.783872;40.981682;nan
42;62.844335;49.780048;41.699417;44.772830;41.699417;nan
43;63.562072;50.769006;42.417153;45.761789;42.417153;nan
44;63.610659;50.944038;42.465741;45.936820;42.465741;nan
45;63.705582;51.310183;42.560664;46.302966;42.560664;nan
46;63.844789;51.728028;42.699870;46.720810;42.699870;nan
47;63.939712;52.101770;42.794793;47.094552;42.794793;nan
48;64.034635;52.475512;42.889716;47.468294;42.889716;nan
49;64.129558;52.849254;42.984639;47.842036;42.984639;nan
50;64.178145;53.169064;43.033226;48.161846;43.033226;nan
51;64.273068;53.700083;43.128149;48.651167;43.128149;nan
52;64.367991;54.439566;43.223072;49.378403;43.223072;nan
53;67.460821;55.558883;43.317995;50.496622;43.317995;nan
54;70.468282;56.255011;43.366582;51.550148;43.366582;nan
55;72.923932;56.684765;43.415170;52.598667;43.415170;nan
56;73.671512;57.114250;43.463757;53.643350;43.463757;nan
57;73.771783;57.543715;43.512344;54.681540;43.512344;nan
58;73.823014;57.973179;43.560932;55.708063;43.560932;nan
59;73.871734;58.402643;43.609519;56.714032;43.609519;nan
60;73.920328;58.832107;43.658107;57.378151;43.658107;nan
61;73.968915;59.261570;43.706694;57.807615;43.706694;nan
62;74.017503;59.691034;43.755281;58.237079;43.755281;nan
63;74.066090;60.120498;43.803869;58.666542;43.803869;nan
64;74.114677;60.549961;43.852456;59.096006;43.852456;nan
65;74.163265;60.979425;43.901043;59.525470;43.901043;nan
66;74.211852;61.408889;43.949631;59.954934;43.949631;nan
67;74.260439;61.838353;43.998218;60.384397;43.998218;nan
68;77.355362;63.484433;47.093141;62.225703;47.093141;nan
69;78.073098;64.242633;47.810877;62.981174;47.810877;nan
70;78.168021;65.385291;47.905800;64.004098;47.905800;nan
71;78.262944;66.262416;48.000723;64.693765;48.000723;nan


==> data/scoreListP48_321_KL_20.csv <==
Step;TWG;TW;TG;Full BToM;Switching;Switches
1;0.000000;0.000000;0.000000;0.000000;0.000000;34
2;1.342011;1.342011;0.739483;0.996037;1.342011;57
3;1.522396;2.637686;0.834182;1.863663;1.522396;72
4;1.578022;3.933362;0.885121;2.667019;1.578022;nan
5;1.626961;5.229037;0.933826;3.426073;1.626961;nan
6;1.675566;6.524713;0.982419;4.157227;1.675566;nan
7;1.770490;7.866724;1.077342;4.714625;1.770490;nan
8;1.819077;9.162399;1.125930;4.904171;1.819077;nan
9;1.867664;10.458074;1.174517;4.957812;1.867664;nan
10;1.916252;11.753750;1.223104;5.007857;1.916252;nan
11;1.964839;12.446897;1.271692;5.056723;1.964839;nan
12;2.013426;12.766707;1.320279;5.376533;2.013426;nan
13;2.062014;13.086517;1.368867;5.696343;2.062014;nan
14;2.110601;13.261548;1.417454;5.871375;2.110601;nan
15;2.159188;13.310136;1.466041;5.919962;2.159188;nan
16;2.207776;13.358723;1.514629;5.968549;2.207776;nan
17;2.256363;13.407310;1.563216;6.017137;2.256363;nan
18;2.304951;13.455898;1.611803;6.065724;2.304951;nan
19;2.399874;14.797909;1.706726;6.805347;2.399874;nan
20;2.448461;16.093584;1.755314;7.498570;2.448461;nan
21;2.543384;17.435595;2.494796;8.840581;2.543384;nan
22;2.591971;18.731271;2.589495;10.136257;2.591971;nan
23;2.640559;20.026946;2.640435;11.431932;2.640559;nan
24;2.689146;21.322621;2.689140;12.727607;2.689146;nan
25;2.737733;22.618297;2.737733;14.023283;2.737733;nan
26;2.832656;23.960308;2.832656;15.365294;2.832656;nan
27;2.881244;25.255983;2.881244;16.660969;2.881244;nan
28;2.976166;26.597994;2.976166;17.815105;2.976166;nan
29;6.024754;26.917804;6.024754;19.019279;6.024754;nan
30;9.119677;27.028361;9.119677;19.228863;9.119677;nan
31;12.168264;27.077733;12.168264;19.283517;12.168264;nan
32;15.263187;27.172695;15.263181;19.378743;15.263187;nan
33;18.311774;27.221284;18.311651;19.427345;18.311774;nan
34;21.360362;27.269872;21.357886;19.475934;21.357886;nan
35;24.408949;27.318459;24.360362;19.524521;24.360362;nan
36;27.457537;27.367046;26.764389;19.573108;26.764389;nan
37;30.552459;27.461969;27.503872;19.668031;27.503872;nan
38;33.601047;27.510557;27.598571;19.716619;27.598571;nan
39;36.695970;27.605480;27.695846;19.811542;27.695846;nan
40;39.744557;27.654067;27.744551;19.860129;27.744551;nan
41;42.793144;27.702654;27.793144;19.908716;27.793144;nan
42;45.841732;27.751242;27.841732;19.957304;27.841732;nan
43;48.890313;27.799829;27.890319;20.005891;27.890319;nan
44;51.938777;27.848416;27.938907;20.054478;27.938907;nan
45;54.984895;27.897004;27.987494;20.103066;27.987494;nan
46;57.985132;27.945591;28.036081;20.151653;28.036081;nan
47;60.366901;27.994178;28.084669;20.200240;28.084669;nan
48;61.128893;28.133385;28.826403;20.941898;28.826403;nan
49;61.221455;28.181972;28.874990;20.990486;28.874990;nan
50;61.318619;28.276895;28.969913;21.085409;28.969913;nan
51;61.367318;28.325482;29.018501;21.133996;29.018501;nan
52;61.415911;28.374070;29.067088;21.182583;29.067088;nan
53;61.464498;28.422657;29.115675;21.231171;29.115675;nan
54;61.559421;28.517580;29.210598;21.326094;29.210598;nan
55;61.654344;28.612503;29.305521;21.588839;29.305521;nan
56;61.702931;28.661090;29.354109;21.637427;29.354109;nan
57;64.796678;29.759703;32.449032;22.736039;29.759703;nan
58;67.821915;30.811979;35.497619;23.788316;30.811979;nan
59;70.489626;31.864256;38.546206;24.840592;31.864256;nan
60;71.541902;32.916533;41.594794;25.787430;32.916533;nan
61;71.680467;33.968809;44.643381;26.885843;33.968809;nan
62;71.733753;34.107374;47.691968;27.031450;34.107374;nan
63;71.828911;34.206996;50.786873;27.131458;34.206996;nan
64;72.522047;34.899920;50.835469;27.824364;34.899920;nan
65;75.616523;37.985912;50.930401;30.909623;37.985912;nan
66;78.656180;40.870196;50.978989;33.781598;40.870196;nan
67;81.540464;42.521729;51.027576;35.382856;42.521729;nan
68;83.191996;42.790386;51.076164;35.636514;42.790386;nan
69;83.460654;42.851305;51.124751;35.696499;42.851305;nan
70;83.521573;42.900510;51.173338;35.745657;42.900510;nan
71;83.617113;42.995464;51.268261;35.840608;42.995464;nan
72;86.712036;46.090387;54.363184;37.162905;46.090387;nan
73;87.405213;46.783535;55.056332;37.482726;46.783535;nan
74;88.122952;47.501271;55.774067;38.200462;47.501271;nan
75;88.217875;47.596194;55.868990;38.295384;47.596194;nan
76;88.312798;47.691117;55.963913;38.390307;47.691117;nan
77;88.361385;47.739705;56.012501;38.438895;47.739705;nan
78;88.409973;47.788292;56.061088;38.487482;47.788292;nan
79;88.458560;47.836879;56.109675;38.536069;47.836879;nan
80;88.507147;47.885467;56.158263;38.584657;47.885467;nan
81;88.555735;47.934054;56.206850;38.633244;47.934054;nan
82;88.604322;47.982641;56.255438;38.681832;47.982641;nan
83;88.652909;48.031229;56.304025;38.730419;48.031229;nan
84;88.747832;48.126152;56.398948;38.825342;48.126152;nan
85;88.796420;48.174739;56.447535;38.873929;48.174739;nan
86;89.535902;48.914222;59.542458;39.613412;48.914222;nan
87;89.630601;49.607369;62.591042;40.306559;49.607369;nan
88;89.681541;50.300516;65.639565;40.999706;50.300516;nan
89;89.730246;50.993663;68.686862;41.692854;50.993663;nan
90;89.778839;51.686811;71.709879;42.386001;51.686811;nan
91;89.827426;52.379958;74.348285;43.058548;52.379958;nan
92;92.876014;53.073105;74.807053;43.148769;53.073105;nan
93;95.924595;53.167804;74.881212;43.199475;53.167804;nan
94;98.973065;53.218744;74.931089;43.248168;53.218744;nan
95;102.019300;53.267448;74.979741;43.296760;53.267448;nan
96;105.021776;53.316041;75.028331;43.345348;53.316041;nan
97;107.425803;53.364629;75.076919;43.393935;53.364629;nan
98;108.165286;53.459552;75.171842;43.488858;53.459552;nan
99;108.259985;53.508139;75.220429;43.537446;53.508139;nan
100;108.310925;53.556727;75.269017;43.586033;53.556727;nan
101;108.359629;53.605314;75.317604;43.634620;53.605314;nan
102;108.408223;53.653901;75.366191;43.683208;53.653901;nan
103;108.456810;53.702489;75.414779;43.731795;53.702489;nan
104;108.505398;53.751076;75.463366;43.780382;53.751076;nan
105;108.553985;53.799664;75.511953;43.828970;53.799664;nan
106;108.602572;53.848251;75.560541;43.877557;53.848251;nan
107;109.320308;54.565987;76.278277;44.595293;54.565987;nan
108;109.415231;54.660910;76.373200;44.690216;54.660910;nan
109;109.510154;54.755833;76.468123;44.785139;54.755833;nan
110;109.558742;54.804420;76.516710;44.833726;54.804420;nan
111;109.607329;54.853007;76.565297;44.882314;54.853007;nan
112;109.655916;54.901595;76.613885;44.930901;54.901595;nan
113;109.704504;54.950182;76.662472;44.979488;54.950182;nan
114;109.753091;54.998769;76.711059;45.028076;54.998769;nan
115;109.801678;55.047357;76.759647;45.076663;55.047357;nan
116;109.896601;55.142280;76.854570;45.171586;55.142280;nan
117;109.945189;55.190867;76.903157;45.220173;55.190867;nan
118;109.993776;55.239454;76.951744;45.268761;55.239454;nan


==> data/timingsAggregatedKL_T20.csv <==
Model	overall	overallstd	overallRel	twg	twgstd	twgRel	tw	twstd	twRel	tg	tgstd	tgRel
Full BToM	33.222714355993595	11.118343260462705	27.595643165142047	32.7580890217997	11.84136615641639	24.588537183627285	33.244732725714705	10.565947316564305	29.371373660999836	33.49609460248023	11.224026110793341	30.082659717160926
TWG	1.2039115797076072	1.0423896824241223	1.0	1.4690882380411552	1.015721207476445	1.1027117834335711	1.131875311976233	1.0573354574594633	1.0	1.1134685203174397	1.0139914194446003	1.0
TW	1.4990333302268706	1.080734182751994	1.2451357354590271	1.7791617738084182	1.0579937921561597	1.3354559663680023	1.4225143893719046	1.093717393649957	1.256776585124223	1.4039549499826005	1.0498765378468085	1.2608842768023165
TG	1.3668731673926604	1.5338283293738924	1.1353600965650912	1.3322504212903017	0.47859911929407445	1.0	1.376528122274856	2.34578964113466	1.2161481991081364	1.3784066418535426	0.48798103525091485	1.2379394807323079
Switching	2.6036105426854457	10.905521887420024	2.162626048764962	1.804489866780533	4.753138338898651	1.3544674769424063	3.015147033002155	12.120654263980168	2.6638508686418514	2.661720135509347	12.214485321814323	2.3904763241537488


==> data/timingsAggregatedRel_T1.5.csv <==
Model	overall	overallstd	overallRel	twg	twgstd	twgRel	tw	twstd	twRel	tg	tgstd	tgRel
Full BToM	76.1202269681689	34.74329208135966	61.390589775868534	75.32136543413105	35.77216423990131	49.42872523952096	76.61697584474132	33.63251627124882	66.06888671921915	76.08419731242104	35.26602856140673	66.35731203771513
TWG	1.2399331435986676	1.060720922634464	1.0	1.523837911439956	1.0518563218286499	1.0	1.1596528963829775	1.0708123758514383	1.0	1.1465834732603017	1.0227146802805744	1.0
TW	2.027225256056691	1.2393133264749945	1.6349472280199393	2.3138269891069694	1.2464141648167881	1.518420674361954	1.946971984470224	1.2371181446913582	1.6789265051145381	1.9321180250710344	1.2090546617800977	1.6851089084487418
TG	3.1383085785835654	1.4262460730399429	2.531030479171827	3.100265798169962	1.4684813148525981	2.0345115283556336	3.163981566517446	1.3748829447368154	2.728386723636083	3.1343682224456426	1.4535644015729317	2.7336589926009394
Switching	5.450464591206068	26.20852173025793	4.395772965135155	3.103493696777928	14.50405879029666	2.036629797355068	6.37880544160647	27.83968441084546	5.500616142556383	5.930266938146632	29.83678306153702	5.172119672442131


==> data/winningsKL_T20_2.csv <==
Model	Full BToM	Full BToM Worse	Full BToM WorseP	TWG	TWG Worse	TWG WorseP	TW	TW Worse	TW WorseP	TG	TG Worse	TG WorseP	Switching	Switching Worse	Switching WorseP
Full BToM	nan	nan	nan	0.819383	7.178134	62.344948	0.418502	1.754357	5.169238	0.872247	6.761138	56.101619	0.308370	3.438896	21.748586
TWG	0.180617	33.928033	69.706321	nan	nan	nan	0.193833	32.951610	68.018773	0.581498	20.762877	26.641002	0.185022	32.906546	68.918003
TW	0.581498	7.199803	16.416395	0.806167	10.596367	84.430424	nan	nan	nan	0.850220	10.722754	80.184640	0.850220	14.903581	119.272044
TG	0.127753	27.556562	64.079646	0.422907	9.284649	28.258619	0.149780	26.799449	64.920550	nan	nan	nan	0.114537	26.450039	68.909344
Switching	0.691630	7.431333	13.715790	0.929515	3.230447	6.937482	0.982379	8.650563	8.538887	0.942731	2.816788	7.993066	nan	nan	nan


==> data/winningsKL_T20_overall.csv <==
Model	Full BToM	Full BToM Worse	Full BToM WorseP	TWG	TWG Worse	TWG WorseP	TW	TW Worse	TW WorseP	TG	TG Worse	TG WorseP	Switching	Switching Worse	Switching WorseP
Full BToM	nan	nan	nan	0.388646	12.431411	145.608902	0.669578	1.238319	3.859141	0.441048	13.899281	92.569320	0.151383	12.617080	120.214647
TWG	0.611354	30.148623	56.259025	nan	nan	nan	0.653566	29.415099	56.127784	0.528384	16.210977	42.068484	0.499272	27.428001	64.718732
TW	0.330422	8.577511	21.456931	0.346434	17.454032	175.618964	nan	nan	nan	0.403202	20.233933	128.301795	0.331878	22.302886	198.658267
TG	0.558952	21.953809	49.992559	0.478894	10.442868	87.935774	0.596798	21.465833	51.395475	nan	nan	nan	0.366812	18.652162	96.311302
Switching	0.848617	7.893762	12.170814	0.965066	2.997324	6.773770	0.991266	6.276903	7.601528	0.852984	2.615880	19.759317	nan	nan	nan


==> data/winningsRel_T1.5_overall.csv <==
Model	Full BToM	Full BToM Worse	Full BToM WorseP	TWG	TWG Worse	TWG WorseP	TW	TW Worse	TW WorseP	TG	TG Worse	TG WorseP	Switching	Switching Worse	Switching WorseP
Full BToM	nan	nan	nan	0.545852	2.460094	inf	0.662300	0.247237	13.661413	0.538574	2.476367	inf	0.272198	2.211271	inf
TWG	0.454148	6.268325	126.740077	nan	nan	nan	0.540029	6.112457	136.622948	0.487627	3.369167	inf	0.379913	5.564717	133.690589
TW	0.337700	2.606731	57.718847	0.459971	3.981583	inf	nan	nan	nan	0.484716	4.461446	inf	0.413392	4.775867	inf
TG	0.461426	5.172297	134.127963	0.512373	2.183927	inf	0.515284	4.742913	142.975791	nan	nan	nan	0.336245	4.264507	inf
Switching	0.727802	1.737068	31.387755	0.986900	0.743674	13.836753	0.967977	0.689415	88.626370	0.915575	0.604651	inf	nan	nan	nan

